Fundamental parameters for 45 open clusters with Gaia DR2, an improved extinction correction and a metallicity gradient prior

Reliable fundamental parameters of open clusters such as distance, age and extinction are key to our understanding of Galactic structure and stellar evolution. In this work we use {\it Gaia} DR2 to investigate 45 open clusters listed in the \emph{New catalogue of optically visible open clusters and candidates} (DAML) but with no previous astrometric membership estimation based on {\it Gaia} DR2. In the process of selecting targets for this study we found that some clusters reported as new discoveries in recent papers based on {\it Gaia} DR2 were already known clusters listed in DAML. Cluster memberships were determined using a maximum likelihood method applied to {\it Gaia} DR2 astrometry. This has allowed us to estimate mean proper motions and mean parallaxes for all investigated clusters. Mean radial velocities were also determined for 12 clusters, 7 of which had no previous published values. We have improved our isochrone fitting code to account for interstellar extinction using an updated extinction polynomial for the {\it Gaia} DR2 photometric band-passes and the Galactic abundance gradient as a prior for metallicity. The updated procedure was validated with a sample of clusters with high quality $[Fe/H]$ determinations. We then did a critical review of the literature and verified that our cluster parameter determinations represent a substantial improvement over previous values.

==> referee-reply.txt <==
Instituto de Física e Química
Av. BPS 1303 - Pinheirinho
Itajubá - MG - Brasil
Caixa Postal 50
CEP 37500-903
T +55 35 3622 1438
email: hmonteiro@unifei.edu.br


Dear Dr Helen Klus:
 
This letter is in response to the referee comments related to the submitted manuscript MN-20-2451-MJ entitled "Investigating 45 open clusters with Gaia DR2, an improved extinction correction and a metallicity gradient prior".

Below we answer the referee comments in detail. 


Reviewer's Comments:

This is an interesting paper reporting a detailed investigation of 45 open star clusters, exploiting Gaia DR2 data. The article provides new information on membership and fundamental parameters (age, distance, and extinction) for these clusters; in addition, it presents an updated extinction polynomial law for the Gaia DR2 photometric band-passes, which certainly is a valuable contribution. The employed methodology is appropriate, and the methods and results are generally set out clearly. Therefore I think that the paper may be considered for publication in MNRAS. However, I have a few comments and questions that should be addressed, before the paper can be definitively accepted.
Namely (in order of appearance in the text):

-Title: I’d suggest to modify it, since it should be more informative about the results, rather than about the employed methodology. For example, something like “Fundamental parameters for 45 open clusters with Gaia DR2” would seem more appropriate;

--->  We agree with the point on making the title more informative about the scientific results. However, the improved methodology is an important part of the output of this work and we wish to emphasize that in the title. We have thus changed the title to accommodate both aspects to: "Fundamental parameters for 45 open clusters with Gaia DR2, an improved extinction correction and a metallicity gradient prior"

------------------------------------------------------------------------- 
-Introduction: the Introduction lacks a clear scientific focus. In particular, since this paper aims to investigate in detail a sample of open clusters, I’m not sure why in the second paragraph Gaia results based on field stars are discussed. Also, the second and fourth paragraphs should be merged, and somewhat broader goals should be  identified, rather than just mentioning the new data for one specific cluster (Majaess 65);

---> We completely rewrote  the introduction and removed the mention to the single cluster. We hope this corresponds to the spirit of the referee's comments.


------------------------------------------------------------------------- 
-Section 2: please explain why a region about 2 arcmin larger than the radii listed in DAML was considered; I mean, why 2 arcmin and, e.g.,  not 3 or 1 arcmin? Why not considering the physical extension of the clusters? 2 arcmin at the distance of the closest clusters is much less than 2 arcmin at the distance of the most distant ones. Or, why not just doubling the radii listed in DAML?

---> the region beyond the listed cluster radius is indeed an ad hoc choice. This extra extent is adopted to allow for some uncertainty in the radius and catch possible cluster members further away from center. Doubling the radius would indeed be preferable but it increases considerably the computational cost of the procedure because Gaia detects a lot of stars, and it still does not guarantee that some stars originated in the cluster might not be further away due to processes such as dynamical evolution. In any case, for the purposes of this paper, the radius is not critical since the study does not require complete samples of members, but only enough stars for determining the reddening, distance and age for the clusters. An explanation has been added to the text.  

------------------------------------------------------------------------- 
- Section 3.1: the authors consider as cluster members stars with membership probabilities larger than 0.51. I feel that this threshold is too low, thus leaving a significant contamination in the samples  of “members”. The isochrone fitting code does take into account membership probabilities; nevertheless, I suggest that  the authors perform again the analysis of a few clusters adopting a more conservative  membership threshold (0.7 or even 0.8) and then compare the results with those obtained assuming the lower threshold;

---> 

We have recalculated as requested the fits using the proposed 0.8 membership cutoff. The differences are all within the typical errors and we have added a comment on this in the text, showing these values. The agreement is largely due to, as the referee correctly stated, the code taking into account the individual star membership probabilities as weights in the fitting procedure. As a final remark, and noting that it is not a justification, adopting a probability cut at p > 50% is a common practice in many other published researches. We adopt it  as a compromise between completeness and contamination, while keeping in mind that the fitting procedure will further decrease the weight of the contaminants.

------------------------------------------------------------------------- 
Section 3.1: the authors should clarify that radial velocities are available from Gaia DR2 for a minor fraction of the "members". Also: what does NRV in Table 2 mean? is that the number of stars used to derive the average RV, after the 3sigma outlier rejection?

---> Done. We have added  a remark, also in the conclusions, pointing out that the determinations were based on small numbers of stars. We have also added the definition NRV in table 2.

------------------------------------------------------------------------- 
Section 3.2: can the author comment on their assumptions for binaries; in particular what binary fraction and secondary-to-primary mass ratio did they adopt? How do these parameters affect the final results?

---> The effect of binaries has been in our previous works on the method cited in the paper. Basically the procedure adopted is to generate binaries from the same IMF used to generate the synthetic cluster using a fixed binary fraction of 0.5. In our previous works, and also based on results of other authors that perform automated fits to isochrones, the results show weak dependence on the binary fraction adopted with final parameters values being within the uncertainties. Besides drawing the masses from the same IMF, no other assumption on mass fraction is made and we have not yet explored the effect of this particular parameter on the results. This is indeed an interesting possibility for future studies given the high quality of Gaia data. A note on the assumptions for binaries was added close to the end of the section (sect 3.2).


------------------------------------------------------------------------- 
Section 3.2: I think that this method is not particularly appropriate for very young clusters (e.g., NGC6530), that may be characterized by age dispersions and variable extinction. Also, the grid starts from log age = 6.60, while some of the clusters are younger  -indeed PARSEC tracks/isochrones are not particularly suited for PMS evolutionary phases. Therefore, ages for young clusters listed in Table 3 may not be very reliable. The authors should comment on this;

---> Done. We have addressed these important points in sect 5 (results) and in the conclusions. A clarification regarding the Trapezium cluster was also added to Sect. 5.  

------------------------------------------------------------------------- 
-Sect. 4, first paragraph: for how many clusters the fits didn’t converge? How many of these were then recovered when using the revised extinction polynomials?

---> The fits that did not converge to good solutions, that comprised the sample of good clusters, did so due to a combination of extinction issues and the use of the G filter. About 20% of the objects of that sample (8 clusters) had poor fits that were better after the new extinction polynomial and the elimination of G filter from the fits. We have indicated this fraction in the text.

------------------------------------------------------------------------- 
-Section 4.2 and Figure 3: why errors are not included in the left panel? Also, it seems to me that there may be a systematic effect, with [Fe/H] from isochrone fit being underestimated at high metallicity and viceversa at low metallicity, in particular when looking at the comparison with Netopil et al.;

---> The errors were not indicated in the first figure because it would clutter it too much and the information we want to show there is the (non) dependence of the FeH estimate with the Av parameter. In particular, we want to show that there is no systematic effect due to Av, which is a possibility in these two parameters. A comment on this was added to the figure caption. The errors of Apogee and Netopil et al are comparable so all of the needed information is in the figure. As for the systematic effect, we agree that it may exist. However, we would need a better sample to confirm and quantify it precisely. We also note that the errors in our [Fe/H] estimates are ~0.2 dex which covers the possible systematics. This is a subject we wish to research further in our next works.

------------------------------------------------------------------------- 
-Section 5, first paragraph: Table B1 lists only 15 clusters and not 30 as instead stated in the text;
---> Here perhaps the referee got confused by the two column organization of the table, since all 30 objects were there. We have reformatted the table in a more usual (but less compact) linear fashion, containing all the 30 clusters as mentioned in the text.

------------------------------------------------------------------------- 
-Conclusions: How do the mean RVs of the five clusters with available literature RV determinations compare with the literature values?

---> We derived mean radial velocity for 11 open clusters which 6 are in common with DAMl02 (Bochum 10, NGC 6885, Trapezium, NGC 1980, NGC 1977 and Ruprecht 55), published mainly by D14. The comparison shows discrepancies ranging from -29 km/s to 3 km/s. The main reason for the differences are the quality of the data used in the membership determination.  Considering that the memberships presented in this work are superior to those published in D14, we believe that we have more suitable radial velocity in this work. We added this to the text.

------------------------------------------------------------------------- 
-Table A1: please also list [Fe/H from the literature

---> Done.

------------------------------------------------------------------------- 



We hope that our considerations as well as the changes detailed above have satisfied the questions and suggestions posed by the referee, which have constructively contributed to improve the paper.

Thank you for your time and consideration.  We look forward to your reply.

Sincerely,


Hektor Monteiro

